Long-term double synchronization in close-in gas giant planets

Hot Jupiters, orbiting their host stars at extremely close distances, undergo tidal evolution, with some being engulfed by their stars due to angular momentum exchanges induced by tidal forces. However, achieving double synchronization can prolong their survival. Using the MESA stellar evolution code, combined with the magnetic braking model of Matt et al. (2015), we calculate 25,000 models with different metallicity and study how to attain the conditions that trigger the long-term double synchronization. Our results indicate that massive planets orbiting stars with lower convective turnover time are easier to achieve long-term double synchronization. The rotation angular velocity at the equilibrium point ($\Omega_{\mathrm{sta}}$) is almost equal to orbital angular velocity of planet ($\mathrm{n}$) for the majority of the main sequence lifetime if a system has undergone a long-term double synchronization, regardless of their state at this moment. We further compared our results with known parameters of giant planetary systems and found that those systems with larger planetary masses and lower convective turnover time seem to be less sensitive to changes in the tidal quality factor $Q'_{_*}$. We suggest that for systems that fall on the state of $\Omega_{\mathrm{sta}} \approx n$, regardless of their current state, the synchronization will persist for a long time if orbital synchronization occurs at any stage of their evolution. Our results can be applied to estimate whether a system has experienced long-term double synchronization in the past or may experience it in the future.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
